Three-boson bound states in Minkowski space with contact interactions

The structure of the three-boson bound state in Minkowski space is studied for a model with contact interaction. The Faddeev-Bethe-Salpeter equation is solved both in Minkowski and Euclidean spaces. The results are in fair agreement for comparable quantities, like the transverse amplitude obtained when the longitudinal constituent momenta of the light-front valence wave function are integrated out. The Minkowski space solution is obtained numerically by using a recently proposed method based on the direct integration over the singularities of the propagators and interaction kernel of the four-dimensional integral equation. The complex singular structure of the Faddeev components of the Bethe-Salpeter vertex function for space and time-like momenta in an example of a Borromean system is investigated in detail. Furthermore, the transverse amplitude is studied as a mean to access the double-parton transverse momentum distribution. Following that, we show that the two-body short-range correlation contained in the valence wave function is evidenced when the pair has a large relative momentum in a back-to-back configuration, where one of the Faddeev components of the Bethe-Salpeter amplitude dominates over the others. In this situation a power-law behavior is derived and confirmed numerically.

==> response_letter.txt <==
We thank the referee for his/her very careful reading of our manuscript and for the useful suggestions for improvements. We accept all of them. Besides, we have our own corrections. As a result, to improve the text, in the revised version quite many changes have been made. Therefore, in the file "BSE_3b_Mink_changes.pdf" the changed words in the text and the formulas compared to the previous version are marked with blue color.

To summarize very briefly, the main changes are:

1) As pointed out by the referee, the text contained quite many unnecessary repetitions. These have been removed in the new version. For example, in Sec. VIII the value of B/m and a for the special studied are only mentioned once. Additionally, the beginning of VIII.B has been shortened as suggested by the referee.

2) In the new version the notation has been improved in order to avoid confusion. For example, x_i are used for the coordinates and \xi_i for the momentum fractions.

3) In the new version quite a few typos and other simple errors in the text have been corrected.

On behalf of the authors,
Emanuel Arthur Ydrefors.
Corresponding author.

